Variational Message Passing-Based Respiratory Motion Estimation and Detection Using Radar Signals

We present a variational message passing (VMP) approach to detect the presence of a person based on their respiratory chest motion using multistatic ultra-wideband (UWB) radar. In the process, the respiratory motion is estimated for contact-free vital sign monitoring. The received signal is modeled by a backscatter channel and the respiratory motion and propagation channels are estimated using VMP. We use the evidence lower bound (ELBO) to approximate the model evidence for the detection. Numerical analyses and measurements demonstrate that the proposed method leads to a significant improvement in the detection performance compared to a fast Fourier transform (FFT)-based detector or an estimator-correlator, since the multipath components (MPCs) are better incorporated into the detection procedure. Specifically, the proposed method has a detection probability of 0.95 at -20 dB signal-to-noise ratio (SNR), while the estimator-correlator and FFT-based detector have 0.32 and 0.05, respectively.

==> pgf/detectionResults-ec-exp.tsv <==
-30	0.0141999999999989
-29.5	0.0138299999999987
-29	0.0145599999999995
-28.5	0.0157300000000014
-28	0.0168099999999995
-27.5	0.0175599999999996
-27	0.019400000000001
-26.5	0.0213500000000018
-26	0.0245999999999995
-25.5	0.0273000000000003
-25	0.0319499999999984
-24.5	0.0364100000000001
-24	0.0417099999999984
-23.5	0.0524899999999988
-23	0.0690199999999983
-22.5	0.0853900000000003
-22	0.107220000000002
-21.5	0.144490000000001
-21	0.189679999999999
-20.5	0.25056
-20	0.324369999999998
-19.5	0.427060000000001
-19	0.528890000000001
-18.5	0.652799999999999
-18	0.770630000000001
-17.5	0.86486
-17	0.93385
-16.5	0.974609999999998
-16	0.99211
-15.5	0.998249999999999
-15	0.999770000000002
-14.5	0.999980000000001
-14	1
-13.5	1
-13	1
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1
-9	1
-8.5	1
-8	1
-7.5	1
-7	1
-6.5	1
-6	1
-5.5	1
-5	1


==> pgf/detectionResults-ec-ideal.tsv <==
-30	0.0179800000000014
-29.5	0.0191400000000002
-29	0.0196199999999997
-28.5	0.0234699999999997
-28	0.024799999999999
-27.5	0.0270599999999988
-27	0.0297799999999988
-26.5	0.0338999999999992
-26	0.0378599999999985
-25.5	0.0445600000000006
-25	0.0509699999999995
-24.5	0.0619900000000015
-24	0.0764500000000012
-23.5	0.0914999999999999
-23	0.110130000000002
-22.5	0.140450000000001
-22	0.174759999999999
-21.5	0.226279999999999
-21	0.27552
-20.5	0.359369999999998
-20	0.445039999999999
-19.5	0.542249999999999
-19	0.657080000000001
-18.5	0.761289999999999
-18	0.855930000000001
-17.5	0.929690000000001
-17	0.97212
-16.5	0.990860000000001
-16	0.99776
-15.5	0.9998
-15	0.999980000000001
-14.5	1
-14	1
-13.5	1
-13	1
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1
-9	1
-8.5	1
-8	1
-7.5	1
-7	1
-6.5	1
-6	1
-5.5	1
-5	1


==> pgf/detectionResults-elbo-exp.tsv <==
-30	0.0217400000000012
-29.5	0.0233699999999999
-29	0.0272199999999998
-28.5	0.031369999999999
-28	0.0343599999999995
-27.5	0.0431899999999992
-27	0.0532199999999996
-26.5	0.0669700000000013
-26	0.0849499999999992
-25.5	0.11458
-25	0.147780000000001
-24.5	0.193449999999999
-24	0.257359999999998
-23.5	0.328510000000001
-23	0.425319999999999
-22.5	0.52966
-22	0.6311
-21.5	0.743939999999998
-21	0.83344
-20.5	0.90221
-20	0.94997
-19.5	0.97645
-19	0.991610000000001
-18.5	0.99718
-18	0.999089999999999
-17.5	0.999860000000002
-17	0.999860000000002
-16.5	0.99999
-16	0.99999
-15.5	0.999980000000001
-15	1
-14.5	1
-14	1
-13.5	1
-13	1
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1
-9	1
-8.5	1
-8	1
-7.5	1
-7	1
-6.5	1
-6	1
-5.5	1
-5	1


==> pgf/detectionResults-elbo-ideal.tsv <==
-30	0.029399999999999
-29.5	0.0342500000000001
-29	0.0403200000000012
-28.5	0.0496000000000016
-28	0.0613600000000005
-27.5	0.0718500000000013
-27	0.0923900000000017
-26.5	0.118079999999999
-26	0.151630000000001
-25.5	0.20476
-25	0.259319999999999
-24.5	0.332059999999998
-24	0.419730000000001
-23.5	0.52833
-23	0.646940000000001
-22.5	0.7546
-22	0.849450000000001
-21.5	0.923729999999999
-21	0.967420000000001
-20.5	0.988910000000001
-20	0.99682
-19.5	0.999230000000001
-19	0.999700000000001
-18.5	0.999790000000001
-18	0.999939999999999
-17.5	0.999949999999998
-17	0.999960000000002
-16.5	1
-16	1
-15.5	1
-15	0.99999
-14.5	1
-14	1
-13.5	1
-13	1
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1
-9	1
-8.5	1
-8	1
-7.5	1
-7	1
-6.5	1
-6	1
-5.5	1
-5	1


==> pgf/detectionResults-fft.tsv <==
-30	0.00985000000000014
-29.5	0.0106900000000003
-29	0.0108299999999986
-28.5	0.0111799999999995
-28	0.0115000000000016
-27.5	0.0109099999999991
-27	0.011610000000001
-26.5	0.0114400000000003
-26	0.0121000000000002
-25.5	0.0132599999999989
-25	0.0133200000000002
-24.5	0.0137500000000017
-24	0.0151800000000009
-23.5	0.0158999999999985
-23	0.0164299999999997
-22.5	0.019169999999999
-22	0.0228499999999983
-21.5	0.0245299999999986
-21	0.0290299999999988
-20.5	0.0380099999999999
-20	0.0452300000000001
-19.5	0.0570500000000003
-19	0.0741200000000006
-18.5	0.09816
-18	0.121580000000002
-17.5	0.15924
-17	0.202359999999999
-16.5	0.245419999999999
-16	0.313549999999999
-15.5	0.381260000000001
-15	0.453520000000001
-14.5	0.541830000000001
-14	0.618639999999999
-13.5	0.704070000000002
-13	0.77299
-12.5	0.852260000000001
-12	0.907979999999998
-11.5	0.946529999999999
-11	0.97523
-10.5	0.988939999999999
-10	0.996200000000002
-9.5	0.999020000000002
-9	0.999780000000001
-8.5	0.999960000000002
-8	1
-7.5	1
-7	1
-6.5	1
-6	1
-5.5	1
-5	1


==> pgf/detectionResultsMeas-ec.tsv <==
-30	0.0148574561403514
-29.5	0.0157236842105277
-29	0.0187280701754382
-28.5	0.0199561403508781
-28	0.0232565789473682
-27.5	0.0273245614035105
-27	0.0315570175438609
-26.5	0.0405263157894744
-26	0.052905701754387
-25.5	0.0657236842105249
-25	0.0862280701754372
-24.5	0.118892543859648
-24	0.152412280701753
-23.5	0.198684210526316
-23	0.256710526315789
-22.5	0.325822368421054
-22	0.414495614035086
-21.5	0.49246710526316
-21	0.589638157894736
-20.5	0.681282894736842
-20	0.775361842105262
-19.5	0.852872807017544
-19	0.909802631578948
-18.5	0.95063596491228
-18	0.976688596491229
-17.5	0.989495614035089
-17	0.994331140350877
-16.5	0.996502192982454
-16	0.997434210526315
-15.5	0.998399122807019
-15	0.999046052631581
-14.5	0.999495614035087
-14	0.999857456140351
-13.5	0.999945175438597
-13	0.999978070175437
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1


==> pgf/detectionResultsMeas-elbo.tsv <==
-30	0.0274451754385971
-29.5	0.0336842105263173
-29	0.0384649122807019
-28.5	0.0463267543859658
-28	0.057434210526317
-27.5	0.0734210526315806
-27	0.0849122807017544
-26.5	0.112138157894737
-26	0.144331140350879
-25.5	0.183442982456139
-25	0.235537280701756
-24.5	0.309703947368423
-24	0.377697368421053
-23.5	0.470350877192981
-23	0.557532894736841
-22.5	0.643739035087719
-22	0.73266447368421
-21.5	0.80907894736842
-21	0.869320175438595
-20.5	0.918179824561403
-20	0.950504385964912
-19.5	0.972807017543861
-19	0.984462719298246
-18.5	0.991304824561404
-18	0.994407894736842
-17.5	0.996513157894736
-17	0.997280701754384
-16.5	0.998234649122807
-16	0.99889254385965
-15.5	0.999396929824563
-15	0.999572368421052
-14.5	0.999813596491229
-14	0.999989035087719
-13.5	0.999978070175437
-13	1
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1


==> pgf/detectionResultsMeas-fft.tsv <==
-30	0.010581140350876
-29.5	0.0121381578947357
-29	0.0125767543859645
-28.5	0.0123793859649126
-28	0.0130921052631585
-27.5	0.0155043859649133
-27	0.0155811403508785
-26.5	0.0183771929824559
-26	0.0226973684210527
-25.5	0.0265021929824556
-25	0.0337828947368415
-24.5	0.0414364035087722
-24	0.0520942982456134
-23.5	0.0721271929824567
-23	0.0943530701754369
-22.5	0.121008771929823
-22	0.158760964912279
-21.5	0.201326754385963
-21	0.247127192982457
-20.5	0.301502192982458
-20	0.361184210526314
-19.5	0.423190789473683
-19	0.49502192982456
-18.5	0.563651315789475
-18	0.634682017543859
-17.5	0.695877192982458
-17	0.765197368421052
-16.5	0.828596491228069
-16	0.875745614035086
-15.5	0.918135964912281
-15	0.951008771929825
-14.5	0.969616228070176
-14	0.982653508771929
-13.5	0.991666666666667
-13	0.996282894736844
-12.5	0.99844298245614
-12	0.999331140350876
-11.5	0.999780701754386
-11	0.999945175438597
-10.5	1
-10	1
-9.5	1


==> pgf/detectionResultsMeasMultistatic-elbo.tsv <==
-30	0.0168399168399169
-29.5	0.0580665280665293
-29	0.0800831600831593
-28.5	0.107442827442828
-28	0.142037422037422
-27.5	0.178607068607068
-27	0.237068607068608
-26.5	0.301039501039501
-26	0.375051975051974
-25.5	0.457089397089398
-25	0.5518711018711
-24.5	0.637338877338877
-24	0.729708939708939
-23.5	0.796070686070685
-23	0.858690228690229
-22.5	0.902141372141372
-22	0.938170478170477
-21.5	0.962182952182953
-21	0.978045738045736
-20.5	0.987047817047817
-20	0.991538461538461
-19.5	0.994885654885653
-19	0.996923076923078
-18.5	0.998523908523907
-18	0.999251559251558
-17.5	0.99966735966736
-17	0.999916839916839
-16.5	0.999958419958421
-16	1
-15.5	1
-15	1
-14.5	1
-14	1
-13.5	1
-13	1
-12.5	1
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1


==> pgf/detectionResultsMeasMultistatic-fft.tsv <==
-30	0.0129729729729746
-29.5	0.0148648648648653
-29	0.0144490644490638
-28.5	0.0177546777546773
-28	0.0195010395010407
-27.5	0.0263825363825347
-27	0.0318503118503131
-26.5	0.0378378378378379
-26	0.053950103950104
-25.5	0.0718087318087335
-25	0.0954885654885658
-24.5	0.127214137214136
-24	0.169480249480248
-23.5	0.209376299376299
-23	0.26056133056133
-22.5	0.326528066528066
-22	0.381101871101873
-21.5	0.454407484407483
-21	0.517006237006235
-20.5	0.583513513513513
-20	0.652432432432434
-19.5	0.714137214137214
-19	0.777234927234929
-18.5	0.825800415800416
-18	0.870145530145532
-17.5	0.90948024948025
-17	0.939563409563409
-16.5	0.964407484407484
-16	0.979355509355511
-15.5	0.987629937629936
-15	0.993991683991684
-14.5	0.996964656964657
-14	0.998544698544698
-13.5	0.999397089397089
-13	0.999792099792099
-12.5	0.99993762993763
-12	1
-11.5	1
-11	1
-10.5	1
-10	1
-9.5	1

